A deep dive into the Type II Globular Cluster NGC 1851

About one-fifth of the Galactic globular clusters (GCs), dubbed Type II GCs, host distinct stellar populations with different heavy elements abundances. NGC 1851 is one of the most studied Type II GCs, surrounded by several controversies regarding the spatial distribution of its populations and the presence of star-to-star [Fe/H], C+N+O, and age differences. This paper provides a detailed characterization of its stellar populations through Hubble Space Telescope (HST), ground-based, and Gaia photometry. We identified two distinct populations with different abundances of s-process elements along the red-giant branch (RGB) and the sub-giant branch (SGB) and detected two sub-populations among both s-poor (canonical) and s-rich (anomalous) stars. To constrain the chemical composition of these stellar populations, we compared observed and simulated colors of stars with different abundances of He, C, N, and O. It results that the anomalous population has a higher CNO overall abundance compared to the canonical population and that both host stars with different light-element abundances. No significant differences in radial segregation between canonical and anomalous stars are detected, while we find that among their sub-populations, the two most chemical extremes are more centrally concentrated. Anomalous and canonical stars show different 2D spatial distributions outside ~3 arcmin, with the latter developing an elliptical shape and a stellar overdensity in the northeast direction. We confirm the presence of a stellar halo up to ~80 arcmin with Gaia photometry, tagging 14 and five of its stars as canonical and anomalous, respectively, finding a lack of the latter in the south/southeast field.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
